IRB: Automated Generation of Robust Factuality Benchmarks

Static benchmarks for RAG systems often suffer from rapid saturation and require significant manual effort to maintain robustness. To address this, we present IRB, a framework for automatically generating benchmarks to evaluate the factuality of RAG systems. IRB employs a structured generation pipeline utilizing \textit{factual scaffold} and \textit{algorithmic scaffold}. We utilize IRB to construct a benchmark and evaluate frontier LLMs and retrievers. Our results demonstrate that IRB poses a significant challenge for frontier LLMs in the closed-book setting. Furthermore, our evaluation suggests that reasoning LLMs are more reliable, and that improving the retrieval component may yield more cost-effective gains in RAG system correctness than scaling the generator.

==> anthology.bib.txt <==
% Please download the latest anthology.bib from the following URL:
%
%     http://aclanthology.org/anthology.bib
%
% From the command line, this can be done with curl or wget. 
%
% If you are using Overleaf, go to "New File -> From External URL".
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.

